Interdomain Attention: Beyond Token-Level Key-Value Memory

Softmax attention-based transformers and recurrent memory-based models (e.g., state space models (SSMs)) form the foundation of modern sequence models. Hybrid architectures aim to combine the expressivity from attention and the computational efficiency from recurrent memory, yet so far common practices simply stack both attention and recurrent layers. We propose Interdomain Attention (IA) as a novel hybrid attention architecture that mixes attention and recurrent memory in the same layer. Motivated by a kernel regression view of softmax attention, IA compresses values and kernel features of keys into a recurrent memory parameterized by an SSM. Then IA approximates dot-product attention by implicitly reconstructing the attention matrix and values from memory states; importantly this construction maintains SSM's computational efficiency advantage. We demonstrate IA's efficacy by designing and pre-training IA network architectures, where ablation studies identify attention-like readout as the primary source of gain over SSMs. Across 125M-1.3B models pre-trained on text data, IA improves over an S4D baseline at matched memory size. It also outperforms softmax attention-based Transformer in perplexity and accuracy on common-sense reasoning tasks. Based on Caduceus backbone, IA matches or outperforms the original SSM-based architecture in both perplexity and downstream tasks on genomic data.

==> figures/experiments/context.dat <==
# Source: appendix/C_lm-scaling-and-downstream-details.tex, tab:lm-length-extrap.
x softmax s4d ia
4 14.21 28.84 15.77
8 22.85 28.48 15.56
14 62.06 28.34 15.71


==> figures/experiments/ladder-dna.dat <==
# Source: appendix/B_adaptive-experiments.tex, tab:adaptive-parameters.
# Gain = 100*(1-exp(sum(delta NLL))); skip inapplicable stages.
stage gain
0 0.00000000
1 1.75442751
2 2.80977059
3 4.02668482
4 4.08425153
5 4.42892744
6 4.43848407
7 4.51490271


==> figures/experiments/ladder-lm.dat <==
# Source: appendix/B_adaptive-experiments.tex, tab:adaptive-parameters.
# Gain = 100*(1-exp(sum(delta NLL))); skip inapplicable stages.
stage gain
0 0.00000000
1 1.40996555
3 2.10747571
4 2.12705225
5 2.76116332
6 3.00395679
7 3.52632377


==> figures/experiments/scaling.dat <==
# Sources: tab:lm-scaling (PPL), tab:param-counts-lm (exact parameters).
# Parameter coordinates are expressed in millions; x retains nominal scale.
x softmax s4d ia softmax_params_m s4d_params_m ia_params_m
125 16.65 19.22 16.48 134.105856 135.425424 135.416208
350 12.12 13.51 11.47 373.867520 377.385344 377.360768
760 10.09 10.67 8.93 777.856512 781.523328 781.498752
1300 8.62 9.13 7.98 1345.423360 1352.455936 1352.406784

